PCB Transducer Coil Design for a Low-Noise Magnetic Measurement System in Space Missions

Here a minimum power dissipation coil transducer has been designed to allow in-flight noise characterization of a low-frequency magnetic measurement system. The coil was produced using PCB technology to provide mechanical stability and easy integration close to the magnetic sensors. The transducer design strategy relies on an inverse boundary element method, which has been efficiently adapted to produce optimal multilayer PCB coils subjected to different geometrical and performance constraints. The resulting coil transducer was simulated and experimentally validated under realistic conditions where the payload is magnetically shielded from low-frequency fluctuations by using a three-layer cylindrical mu-metal enclosure. The results show that the specific transducer coil proposed efficiently produces stable magnetic conditions for adequate validation of the magnetic diagnostic system while providing reduced power dissipation and optimal mechanical stability.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

